Random matrices and the New York City subway system

We analyze subway arrival times in the New York City subway system. We find regimes where the gaps between trains exhibit both (unitarily invariant) random matrix statistics and Poisson statistics. The departure from random matrix statistics is captured by the value of the Coulomb potential along the subway route. This departure becomes more pronounced as trains make more stops.

==> StationKey.txt <==

Station #  Station Name					Station #  Station Name
101        Van Cortlandt Park - 242 St			601        Pelham Bay Park
103        238 St					602        Buhre Av
104        231 St					603        Middletown Rd
106        Marble Hill - 225 St				604        Westchester Sq - E Tremont Av
107        215 St					606        Zerega Av
108        207 St					607        Castle Hill Av
109        Dyckman St					608        Parkchester
110        191 St					609        St Lawrence Av
111        181 St					610        Morrison Av- Sound View
112        168 St - Washington Hts			611        Elder Av
113        157 St					612        Whitlock Av
114        145 St					613        Hunts Point Av
115        137 St - City College			614        Longwood Av
116        125 St					615        E 149 St
117        116 St - Columbia University			616        E 143 St - St Mary's St
118        Cathedral Pkwy				617        Cypress Av
119        103 St					618        Brook Av
120        96 St					619        3 Av - 138 St
121        86 St					621        125 St
122        79 St					622        116 St
123        72 St					623        110 St
124        66 St - Lincoln Center			624        103 St
125        59 St - Columbus Circle			625        96 St
126        50 St					626        86 St
127        Times Sq - 42 St				627        77 St
128        34 St - Penn Station				628        68 St - Hunter College
129        28 St					629        59 St
130        23 St					630        51 St
131        18 St					631        Grand Central - 42 St
132        14 St					632        33 St
133        Christopher St - Sheridan Sq			633        28 St
134        Houston St					634        23 St
135        Canal St					635        14 St - Union Sq
136        Franklin St					636        Astor Pl
137        Chambers St					637        Bleecker St
138        Cortlandt St					638        Spring St
139        Rector St					639        Canal St
140        South Ferry Loop				640        Brooklyn Bridge - City Hall

